The environment of QSO triplets at 1 $\lesssim$ z $\lesssim$ 1.5

We present an analysis of the environment of six QSO triplets at 1 $\lesssim$ z $\lesssim$ 1.5 by analyzing multiband (r,i,z, or g,r,i) images obtained with Megacam at the CFHT telescope, aiming to investigate whether they are associated or not with galaxy protoclusters. This was done by using photometric redshifts trained using the high accuracy photometric redshifts of the COSMOS2015 catalogue. To improve the quality of our photometric redshift estimation, we included in our analysis near-infrared photometry (3.6 and 4.5 $\mu m$) from the unWISE survey available for our fields and the COSMOS survey. This approach allowed us to obtain good photometric redshifts with dispersion, as measured with the robust Sigma NMAD statistics of $\sim$ 0.04 for our six fields. Our analysis setup was reproduced on lightcones constructed from the Millennium Simulation data and the latest version of the L-GALAXIES semi-analytic model to verify the protocluster detectability in such conditions. The density field in a redshift slab containing each triplet was then analyzed with a Gaussian kernel density estimator. We did not find any significant evidence of the triplets inhabiting dense structures, such as a massive galaxy cluster or protocluster.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
